Differential algebraic modeling of an alkaline electrolyzer plant

We develop a mathematical model for dynamic simulation of an alkaline electrolyzer plant. The plant includes the stack, a water recirculation system and hydrogen storage with compressor. We model each component of the system with mass and energy balances. Our modeling strategy consists of a rigorous and systematic formulation using differential algebraic equations (DAE), along with a thermodynamic library that evaluates thermophysical properties. We perform a simulation with step power input. Dynamic modeling enables simulation and model-based optimization and control for optimal hydrogen production under varying operating conditions.

==> Electrolyzer_Full_Model_March2024/README.txt <==
------ READ ME: Code.zip ------
-
- The following introduces which matlab (.m) files result in different plot/solutions
-
-------------------------------
For running simulations using constant power use 
Electrolysis_driver.m

For running simulations using variable power gneerated using a wind model use 
Electrolysis_driver_differentPower.m
